Network-Wide Task Offloading With LEO Satellites: A Computation and Transmission Fusion Approach

Computing tasks are ubiquitous in space missions. Conventionally, these tasks are offloaded to ground servers for computation, where the transmission of raw data on satellite-to-ground links severely constrains the performance. To overcome this limitation, recent works offload tasks to visible low-earth-orbit (LEO) satellites. However, this offloading scheme is difficult to achieve good performance in actual networks with uneven loads because visible satellites over hotspots tend to be overloaded. Therefore, it is urgent to extend the offloading targets to the entire network. To address the network-wide offloading problem, we propose a metagraph-based computation and transmission fusion offloading scheme for multi-tier networks. Specifically, virtual edges, between the original network and its duplicate, are generated to fuse computation and transmission in single-tier networks. Then, a metagraph is employed to integrate the fusion in multi-tier networks. After assigning appropriate edge weights to the metagraph, the network-wide offloading problem can be solved by searching the shortest path. In addition, we apply the proposed scheme to solve the spatial computation offloading problem in a real multi-tier network. The superiority of the proposed scheme over two benchmark schemes are proved theoretically and empirically. Simulation results show that the proposed scheme decreases the weighted average delay by up to 87.51% and 18.70% compared with the ground offloading scheme and the visible offloading scheme, respectively.

==> 1-Latex - arxiv/Table-computing_capability_of_onboard_computing_system.txt <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Comparison Between Our Work and the Existing Computation Offloading Methods for LEO Satellite Networks",
        "numbered": false,
        "label": "RelatedWork1"
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Product",
                "css": "background-color: rgb(207, 213, 234);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Processor",
                "css": "background-color: rgb(207, 213, 234);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Computing<br>Capability",
                "css": "background-color: rgb(207, 213, 234);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Reference",
                "css": "background-color: rgb(207, 213, 234);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "XiphosQ7S"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Zynq 7020"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "180"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{XiphosQ7S}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xiphos Q8S",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Ultrascale+",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "1800",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{XiphosQ8S}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "BAE RAD5545"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "RAD5545"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "3.7"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{BAERAD5545}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Innoflight CFC-500",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Kintex Ultrascale+, <br>NVIDIA TK1",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "1290",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{CFC500}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "MOOG G-Series Steppe Eagle"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "AMD G-Series compatible"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "75"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{MOOG}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "MOOG V-Series Ryzen",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "AMD V-Series compatible",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "1000",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{MOOG}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Unibap iX5-100"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Microchip SmartFusion2,<br>AMD G-Series SOC"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "127"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{iX5-100,bruhn2020enabling}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Unibap iX10-100",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Microchip PolarFire, <br>AMD V1605b (Ryzen)",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "3600",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{iX10-100,bruhn2020enabling}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "SpaceCube v2.0"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Virtex 5"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "200"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\citeSpaceCube2.0}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "SpaceCube v3.0",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Kintex UltraScale,<br> Xilinx Zynq MPSoC",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "590",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{geist2019spacecube,SpaceCube3.0Patent}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ]
    ],
    "oddEvenColors": [
        1,
        "#ffffff",
        "#e9ebf5"
    ],
    "version": "2.3.3"
}

==> 1-Latex - arxiv/psheader.txt <==
%!
/N{def}def/B{bind def}N/S{exch}N/X{SN}B
/uscale 1 N
/chp 10 string N
/acp {currentpoint transform} B /rcp {chp cvs print} B
/Cpos{/ishr X uscale mul /hbox X  uscale mul /dbox X  uscale mul /wbox X 
acp /ycpt X ishr{wbox neg add}{dbox neg hbox add /hbox X 0 /dbox X }ifelse /xcpt X
(x1=) print xcpt  rcp ( y1=) print ycpt hbox add rcp
( x2=) print xcpt wbox add rcp ( y2=) print ycpt dbox add rcp =
} B



==> 1-Latex - arxiv/table1.json <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Comparison Between Our Work and the Existing Computation Offloading Methods for LEO Satellite Networks",
        "numbered": false,
        "label": "RelatedWork1"
    },
    "cells": [
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderTop": "normal",
                    "borderBottom": "normal"
                },
                "html": "Reference",
                "css": "border-color: black; border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderTop": "normal",
                    "borderBottom": "normal"
                },
                "html": "Offloading Target",
                "css": "border-right: 1px solid black; border-top: 1px solid black; border-bottom: 1px solid black;",
                "colSpan": 3
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderTop": "normal",
                    "borderBottom": "normal"
                },
                "html": "Optimization Goal",
                "css": "border-right: 1px solid black; border-top: 1px solid black; border-bottom: 1px solid black;",
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Ground Server",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Visible Satellite",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Invisible Satellite",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Delay",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Energy",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9651919}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{7805169}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9013462}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{ZHAO202294}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9383778}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{inproceedings}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9515574}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9552467}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9344666}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9148261}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Our work",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ]
    ],
    "oddEvenColors": [
        1,
        "#ffffff",
        "#e9ebf5"
    ],
    "version": "2.3.3"
}

==> 1-Latex - arxiv/table2.txt <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Comparison Between Our Work and the Existing Computation Offloading Methods for LEO Satellite Networks",
        "numbered": false,
        "label": "RelatedWork1"
    },
    "cells": [
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Category",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(207, 213, 234);",
                "rowSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Reference",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Scenario",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Network<br>Architecture",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Offloading Target",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "colSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Optimization<br>",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "colSpan": 3
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Ground",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Space",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Computing<br>Resource",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Transmission<br>Resource",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Transmission<br>Path",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Visible<br>Satellite",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Invisible<br>Satellite",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "1",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9651919,7805169,9013462}",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Satellite<br>",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Mesh",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<br>",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "2",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9148261}<br>",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Tree",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 6
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<br>",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "3",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "\\cite{9383778,9515574,9344666}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "\\checkmark",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "\\checkmark",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "\\checkmark",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9793590}",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<br>",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "4",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\cite{8387798,8663968,8713498}",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Cellular<br>",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9447257,8877759}",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "UAV",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\cite{8368534,8936886}",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "IoT",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": " Our work",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(207, 213, 234);",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Satellite<br>",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Mesh",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ]
    ],
    "oddEvenColors": [
        1,
        "#ffffff",
        "#e9ebf5"
    ],
    "version": "2.3.3"
}

==> Table-computing_capability_of_onboard_computing_system.txt <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Comparison Between Our Work and the Existing Computation Offloading Methods for LEO Satellite Networks",
        "numbered": false,
        "label": "RelatedWork1"
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Product",
                "css": "background-color: rgb(207, 213, 234);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Processor",
                "css": "background-color: rgb(207, 213, 234);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Computing<br>Capability",
                "css": "background-color: rgb(207, 213, 234);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Reference",
                "css": "background-color: rgb(207, 213, 234);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "XiphosQ7S"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Zynq 7020"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "180"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{XiphosQ7S}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xiphos Q8S",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Ultrascale+",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "1800",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{XiphosQ8S}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "BAE RAD5545"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "RAD5545"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "3.7"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{BAERAD5545}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Innoflight CFC-500",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Kintex Ultrascale+, <br>NVIDIA TK1",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "1290",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{CFC500}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "MOOG G-Series Steppe Eagle"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "AMD G-Series compatible"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "75"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{MOOG}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "MOOG V-Series Ryzen",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "AMD V-Series compatible",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "1000",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{MOOG}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Unibap iX5-100"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Microchip SmartFusion2,<br>AMD G-Series SOC"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "127"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{iX5-100,bruhn2020enabling}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Unibap iX10-100",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Microchip PolarFire, <br>AMD V1605b (Ryzen)",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "3600",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{iX10-100,bruhn2020enabling}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "SpaceCube v2.0"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Virtex 5"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "200"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\citeSpaceCube2.0}"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "SpaceCube v3.0",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "Xilinx Kintex UltraScale,<br> Xilinx Zynq MPSoC",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "590",
                "css": "background-color: rgb(233, 235, 245);"
            },
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\cite{geist2019spacecube,SpaceCube3.0Patent}",
                "css": "background-color: rgb(233, 235, 245);"
            }
        ]
    ],
    "oddEvenColors": [
        1,
        "#ffffff",
        "#e9ebf5"
    ],
    "version": "2.3.3"
}

==> psheader.txt <==
%!
/N{def}def/B{bind def}N/S{exch}N/X{SN}B
/uscale 1 N
/chp 10 string N
/acp {currentpoint transform} B /rcp {chp cvs print} B
/Cpos{/ishr X uscale mul /hbox X  uscale mul /dbox X  uscale mul /wbox X 
acp /ycpt X ishr{wbox neg add}{dbox neg hbox add /hbox X 0 /dbox X }ifelse /xcpt X
(x1=) print xcpt  rcp ( y1=) print ycpt hbox add rcp
( x2=) print xcpt wbox add rcp ( y2=) print ycpt dbox add rcp =
} B



==> table1.json <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Comparison Between Our Work and the Existing Computation Offloading Methods for LEO Satellite Networks",
        "numbered": false,
        "label": "RelatedWork1"
    },
    "cells": [
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderTop": "normal",
                    "borderBottom": "normal"
                },
                "html": "Reference",
                "css": "border-color: black; border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderTop": "normal",
                    "borderBottom": "normal"
                },
                "html": "Offloading Target",
                "css": "border-right: 1px solid black; border-top: 1px solid black; border-bottom: 1px solid black;",
                "colSpan": 3
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderTop": "normal",
                    "borderBottom": "normal"
                },
                "html": "Optimization Goal",
                "css": "border-right: 1px solid black; border-top: 1px solid black; border-bottom: 1px solid black;",
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Ground Server",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Visible Satellite",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Invisible Satellite",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Delay",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Energy",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9651919}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{7805169}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9013462}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{ZHAO202294}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9383778}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{inproceedings}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9515574}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9552467}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9344666}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9148261}",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ],
        [
            {
                "dataset": {
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "Our work",
                "css": "border-left: 1px solid black; border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            },
            {
                "dataset": {
                    "borderRight": "normal",
                    "align": "c",
                    "borderBottom": "normal"
                },
                "css": "border-right: 1px solid black; border-bottom: 1px solid black;"
            }
        ]
    ],
    "oddEvenColors": [
        1,
        "#ffffff",
        "#e9ebf5"
    ],
    "version": "2.3.3"
}

==> table2.txt <==
{
    "options": {
        "gen-comma": false,
        "gen-surround": false,
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "Comparison Between Our Work and the Existing Computation Offloading Methods for LEO Satellite Networks",
        "numbered": false,
        "label": "RelatedWork1"
    },
    "cells": [
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "Category",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(207, 213, 234);",
                "rowSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Reference",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Scenario",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Network<br>Architecture",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Offloading Target",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "colSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Optimization<br>",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "colSpan": 3
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Ground",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Space",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Computing<br>Resource",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Transmission<br>Resource",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Transmission<br>Path",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Visible<br>Satellite",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Invisible<br>Satellite",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "1",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9651919,7805169,9013462}",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Satellite<br>",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Mesh",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<br>",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "2",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(255, 255, 255);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9148261}<br>",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Tree",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 6
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<br>",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "3",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "\\cite{9383778,9515574,9344666}",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "\\checkmark",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "\\checkmark",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "\\checkmark",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9793590}",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "<br>",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": "4",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;",
                "rowSpan": 3
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\cite{8387798,8663968,8713498}",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Cellular<br>",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\cite{9447257,8877759}",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "UAV",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\cite{8368534,8936886}",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "IoT",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "css": "background-color: rgb(255, 255, 255); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal",
                    "align": "c"
                },
                "html": " Our work",
                "css": "border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px; background-color: rgb(207, 213, 234);",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Satellite<br>",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "Mesh",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "normal",
                    "borderLeft": "normal",
                    "borderRight": "normal",
                    "borderBottom": "normal"
                },
                "html": "\\checkmark",
                "css": "background-color: rgb(207, 213, 234); border-color: rgb(0, 0, 0); border-style: solid; border-width: 1px;"
            }
        ]
    ],
    "oddEvenColors": [
        1,
        "#ffffff",
        "#e9ebf5"
    ],
    "version": "2.3.3"
}
